Image-based material characterization of complex microarchitectured additively manufactured structures

Significant developments in the field of additive manufacturing (AM) allowed the fabrication of complex microarchitectured components with varying porosity across different scales. However, due to the high complexity of this process, the final parts can exhibit significant variations in the nominal geometry. Computer tomographic images of 3D printed components provide extensive information about these microstructural variations, such as process-induced porosity, surface roughness, and other undesired morphological discrepancies. Yet, techniques to incorporate these imperfect AM geometries into the numerical material characterization analysis are computationally demanding. In this contribution, an efficient image-to-material-characterization framework using the high-order parallel Finite Cell Method is proposed. In this way, a flexible non-geometry-conforming discretization facilitates mesh generation for very complex microstructures at hand and allows a direct analysis of the images stemming from CT-scans. Numerical examples including a comparison to the experiments illustrate the potential of the proposed framework in the field of additive manufacturing product simulation.

==> sections/examples/AMSamples/Pictures/TikZ/FullTensileTest/data/FullCtEz.dat <==
2603793   48234.803862226014     162832506 36334.301097121475
9954726   42994.74705662035      613623870 35002.14647952108
17305659  41853.077433914266     1064415234 34882.849398731465 
31269561  40427.49694164701      1064415234 34882.849398731465 
51846432  39351.306638715156     1064415234 34882.849398731465 
      


                                 




==> sections/examples/AMSamples/Pictures/TikZ/FullTensileTest/graphs/convergenceFull.tikz <==
\pgfplotsset{
	log x ticks with fixed point/.style={
		xticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	},
	log y ticks with fixed point/.style={
		yticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	}
}

\pgfplotstableread{\dataDir/FullCtEz.dat}\dataA
\pgfplotstableset{ create on use/errorInEEmbedded/.style={create col/expr={(\thisrowno{1}- 34882.849398731465 ) * 100/34882.849398731465 }}}
\pgfplotstableset{ create on use/errorInEFull/.style={create col/expr={(\thisrowno{3}- 34882.849398731465 ) * 100/34882.849398731465 }}}
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        xlabel={Number of unknowns, [-]},
        ylabel={Relative error in  $E_{zz}$, [$\%$]},
	ymin = 0.1, ymax = 40,
	xmin = 1000000, xmax = 1000000000,
	ytick = {0.1, 0.5, 1, 2.5, 5, 10, 20, 35},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
        log y ticks with fixed point,
  yticklabel style={
        /pgf/number format/1000 sep=\,,
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
  xticklabel style={
        /pgf/number format/.cd,
        sci,
        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
        sci zerofill,
        precision=1
        }, 
        %mark size=2,
      ]

    \addplot +[Plum,solid, mark options={fill=red}, line width = 1pt] table[ x index = 0, y=errorInEEmbedded]{\dataA} node [anchor=north east] {$E^*_{zz}=39\,351.31 MPa$};
    \addlegendentry{100$\times$69$\times$124 cells, Embedded DNS};
    \addplot +[black,solid, mark options={fill=red}, line width = 1pt] table[ x index = 2, y=errorInEFull]{\dataA};
    \addlegendentry{Voxel-FEM};
      
      
  \end{loglogaxis}

  \end{tikzpicture}


==> sections/examples/AMSamples/Pictures/TikZ/FullTensileTestNewMay/data/FullCtEz.dat <==
1067010   30409.4502506343    3421977   28322.637682676734   118600659   24304.82902204085 
3953580   28176.20024883285   12714699  26400.271077694273   451734033   23711.604257872452
6840150   27557.13197575003   22007421  25873.352029976144   784867407   23648.92793516923 
12272916  26818.14133458208   39560592  25376.592298674135   1428159774  23584.614799824252
20251878  26301.721067313436  65374212  24943.030933716964   
31504386  25881.400741870315  101839776 24745.797192682505   


==> sections/examples/AMSamples/Pictures/TikZ/FullTensileTestNewMay/graphs/convergenceFull.tikz <==
\pgfplotsset{
	log x ticks with fixed point/.style={
		xticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	},
	log y ticks with fixed point/.style={
		yticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	}
}

\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        xlabel={Degrees of Freedom, [-]},
        ylabel={Relative error in  $E_{xx}$, [$\%$]},
	ymin = 0.2, ymax = 50,
	xmin = 100000, xmax = 1000000000,
	ytick = {0.2, 1, 5, 10, 25, 50},
    	y label style={at={(axis description cs:-0.10,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
        log y ticks with fixed point,
  yticklabel style={
        /pgf/number format/1000 sep=\,,
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
  xticklabel style={
        /pgf/number format/.cd,
        sci,
        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
        sci zerofill,
        precision=1
        }, 
        %mark size=2,
      ]
    
    \addplot +[Plum,mark options={fill=black}, line width = 1pt,unbounded coords=jump] table[ x index = 0, y expr= (\thisrowno{1} - 23584.614799824252)* 100/23584.614799824252] {\dataDir/FullCtEz.dat} node [anchor=north east] {$E^*_{xx}=25\,881.40 MPa$};
    \addlegendentry{100$\times$46$\times$100 cells, Embedded DNS};
    \addplot +[Plum,mark options={fill=black}, line width = 1pt,unbounded coords=jump] table[ x index = 2, y expr= (\thisrowno{3} - 23584.614799824252)* 100/23584.614799824252] {\dataDir/FullCtEz.dat} node [anchor=north east] {$E^*_{xx}=24\,745.79 MPa$};
    \addlegendentry{200$\times$92$\times$200 cells, Embedded DNS};


    \addplot +[black,mark options={fill=black}, line width = 1pt,unbounded coords=jump] table[ x index = 4, y expr= abs(\thisrowno{5} - 23584.614799824252) * 100/23584.614799824252] {\dataDir/FullCtEz.dat};
    \addlegendentry{Voxel-FEM};
    
 
      
      
  \end{loglogaxis}

  \end{tikzpicture}


==> sections/examples/AMSamples/Pictures/TikZ/HomCTScan/data/moduliE.dat <==
0.0   0.0                 0.0   0.0                 0.0               0.0   0.0                0.0                  0.0    0.0      0.0    0.0
0.1   39.351306638715156  0.1   44.438516325771816  5.357418115312124 0.1   38.41779778228498  5.955352135881007    0.1    18.884   0.1    32.447


==> sections/examples/AMSamples/Pictures/TikZ/HomCTScan/graphs/stressStrain.tikz <==
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{axis}[
  ylabel={$\sigma$, [$\si{\mega\pascal}$]},
  xlabel={$\epsilon$, [$\si{\percent}$]},
	ymin = 0, ymax = 70 ,
	xmin = 0, xmax = 0.18,
	xtick={0, 0.05, 0.1, 0.15},
	ytick={0, 30, 60, 90, 120, 150, 180},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=2,anchor=north},
        scaled x ticks=false,
        scaled y ticks=false,
  yticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
        %mark size=2,
  xticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,}
        %mark size=2,
      ]

    \addplot +[Plum,mark options={fill=black}, line width = 1pt,unbounded coords=jump] table[ x index = 0, y expr= (\thisrowno{1})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,59.026959958072734);
    \addlegendentry{Embedded DNS};
    
    \addplot +[red,mark options={ mark size=1pt}, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 2, y expr= (\thisrowno{3}),y error index = 4] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,66.657774488657724);
    \addlegendentry{KUBC};
    
    \addplot +[black,mark options={fill=black}, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 5, y expr= (\thisrowno{6}),y error index = 7] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,57.62669667342735);
    \addlegendentry{PBC};
    
    \addplot +[Green, mark options={fill=black}, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 8, y expr= (\thisrowno{9})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,28.326);
    \addlegendentry{Experiment upper}; 
    \addplot +[Green, mark options={fill=black}, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 10, y expr= (\thisrowno{11})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,48.6705);
    \addlegendentry{Experiment lower}; 
    
    
 
      
      
  \end{axis}

  \end{tikzpicture}


==> sections/examples/AMSamples/Pictures/TikZ/HomCTScanNew/data/moduliE.dat <==
0.0    0.0                   0.0                   0.0   0.0         0.0  0.0         0.0  0.0          0.0  0.0                   0.0                 0.0     0.0                 0.0    
0.1    29.771983157479426    3.123970050727016     0.1   25.8814     0.1  20.851      0.1  25.915       0.1  27.17641872673631     3.314649348177028   0.1     25.640649517124973  3.2011720121695857      


==> sections/examples/AMSamples/Pictures/TikZ/HomCTScanNew/graphs/stressStrain.tikz <==

\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{axis}[
        ylabel={$\sigma$, [$\si{\mega\pascal}$]},
        xlabel={$\epsilon$, [$\si{\percent}$]},
	ymin = 0, ymax = 50 ,
	xmin = 0, xmax = 0.18,
	xtick={0, 0.05, 0.1, 0.15},
	ytick={0, 10, 20, 30, 40, 50, 60, 70, 80},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=2,anchor=north},
        scaled x ticks=false,
        scaled y ticks=false,
  yticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
        %mark size=2,
  xticklabel style={
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,}
        %mark size=2,
      ]

    \addplot +[Plum,solid, line width = 2pt,unbounded coords=jump] table[ x index = 3, y expr= (\thisrowno{4})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,38.8221);
    \addlegendentry{Embedded DNS};    
    
    \addplot +[red,solid, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 0, y expr= (\thisrowno{1}),y error index = 2] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,44.657974736219139);
    \addlegendentry{KUBC80};
    
    \addplot +[Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 5, y expr= (\thisrowno{6})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,31.2765);
    \addplot +[Green, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 7, y expr= (\thisrowno{8})] {\dataDir/moduliE.dat} -- node[fill=white,rotate=120,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,38.8725);
    \addlegendentry{Experiment}; 
    
    \addplot +[black,mark options={fill=Plum}, line width = 1pt,unbounded coords=jump, error bars/.cd, y dir = both, y explicit, error bar style={line width=2pt}] table[ x index = 9, y expr= (\thisrowno{10}),y error index = 11] {\dataDir/moduliE.dat} -- node[fill=white,rotate=145,inner sep=-1.25pt,outer sep=0,anchor=center,at end]{$\sim$} (axis cs:0.15,40.764628090104465);
    \addlegendentry{PBC};
    
    
      
      
  \end{axis}

  \end{tikzpicture}


==> sections/examples/NumericalInvestigations/Pictures/TikZ/SphericalInclusion/data/C11.dat <==
1296    14742.30713966     3750.68936692
4536    8864.06716380      3256.31220274
7776    7929.05291211      3314.12842118
13716   7861.23185073      3318.91969633
22356   7852.88140406      3321.31723816 
34446   7851.48947872      3321.80945528 
50763   7851.22866030      3321.90080620


==> sections/examples/NumericalInvestigations/Pictures/TikZ/SphericalInclusion/data/C114x4x4.dat <==
750     17155.68996872      4252.11441936
2550    10175.33351877	    3304.75980799
4350    8127.45936842       3294.80183898
7590    7889.81779148       3311.50479371
12270   7855.35839502       3320.80341036
18774   7852.10936861       3321.58480984
27486   7851.43291832       3321.82253773 


==> sections/examples/NumericalInvestigations/Pictures/TikZ/SphericalInclusion/graphs/pStudyC11.tikz <==
\begin{tikzpicture}[spy using outlines= {circle, magnification=6, connect spies}]
  \begin{semilogxaxis}[ % The height and width argument only apply to the actual axis
  xmin=700, xmax=70000,
  ymin=6500, ymax=18000,
  xlabel={Number of Degrees of Freedom, [-]},
  ylabel={$C_{1111}$, [MPa]},
  legend pos=north east,
   scaled x ticks=false,
   scaled y ticks=false,
   xticklabel style={below},
   yticklabel style={left},
   xtick = {1000, 5000, 10000, 35000, 70000},
   xticklabel style={
        /pgf/number format/fixed,
        /pgf/number format/precision=0,
        /pgf/number format/.cd,1000 sep={\,}
        },
   yticklabel style={
        /pgf/number format/fixed,
        /pgf/number format/precision=0,
        /pgf/number format/.cd,1000 sep={\,}
        },
  %mark size=2,
  ]    
    \addplot +[line width = 1pt,blue ] table[ x expr = \thisrowno{0}, y expr = \thisrowno{1} ] {\graphDir/TikZ/SphericalInclusion/data/C11.dat};
    \addlegendentry{PBC, $5\times 5 \times 5$ cells};

    \addplot +[line width = 1pt, red ] table[ x expr = \thisrowno{0}, y expr = \thisrowno{1} ] {\graphDir/TikZ/SphericalInclusion/data/C114x4x4.dat};
    \addlegendentry{PBC, $4\times 4 \times 4$ cells};
    
    \addplot +[line width = 1pt,mark=none, black ] coordinates { (700,7867.00) (70000,7867.00)};
    \addlegendentry{Reference solution};
  \end{semilogxaxis}

  \end{tikzpicture}


==> sections/examples/NumericalInvestigations/Pictures/TikZ/SphericalInclusion/graphs/pStudyC21.tikz <==
\begin{tikzpicture}[spy using outlines= {circle, magnification=6, connect spies}]
  \begin{semilogxaxis}[ % The height and width argument only apply to the actual axis
  xmin=700, xmax=70000,
  ymin=3000, ymax=4500,
  xlabel={Number of Degrees of Freedom, [-]},
  ylabel={$C_{2211}$, [MPa]},
  legend pos=north east,
   scaled x ticks=false,
   scaled y ticks=false,
   xticklabel style={below},
   yticklabel style={left},
   xtick = {1000, 5000, 10000, 35000, 70000},
   xticklabel style={
        /pgf/number format/fixed,
        /pgf/number format/precision=0,
        /pgf/number format/.cd,1000 sep={\,}
        },
   yticklabel style={
        /pgf/number format/fixed,
        /pgf/number format/precision=0,
        /pgf/number format/.cd,1000 sep={\,}
        },
  %mark size=2,
  ]    
    \addplot +[line width = 1pt,blue ] table[ x expr = \thisrowno{0}, y expr = \thisrowno{2} ] {\graphDir/TikZ/SphericalInclusion/data/C11.dat};
    \addlegendentry{PBC, $5\times 5 \times 5$ cells};

     \addplot +[line width = 1pt,red]table[ x expr = \thisrowno{0}, y expr = \thisrowno{2} ] {\graphDir/TikZ/SphericalInclusion/data/C114x4x4.dat};
     \addlegendentry{PBC, $4\times 4 \times 4$ cells};
    
    \addplot +[line width = 1pt,mark=none,black ] coordinates { (700,3321.00) (70000,3321.00)};
    \addlegendentry{Reference solution};
  \end{semilogxaxis}

  \end{tikzpicture}


==> sections/examples/NumericalInvestigations/Pictures/TikZ/data/Porosity0Window.txt <==
0.00000 	80000           80000           80000               80000                80000
0.015625	77113.74192825	77005.16183589	76909.05557979      77590.3614457831     78750.00
0.091125	65180.83320465	63172.77163931	61167.7600341       66880.4927063858     72710.00
0.216	    49262.3438568	44578.46970274	39141.96794886      51980.3978091669     62720.00
0.421875	29295.15225475	24781.86327847	17859.87648775      32952.5653436592     46250.00
0.512	    22499.3347532	18919.96945166	12524.51717665      26205.930422601      39040.00
0.614125	15973.35113896	13548.58665082	8202.03956267       19446.6013434399     30870.00
0.729	    9927.42398048	8646.60789288	4788.26701824       12773.1953481223     21680.00
0.857375	4563.90449716	4161.88169619	2116.95707188       6268.89381244438     11410.00
0.970299	850.19100029	810.3853162	    387.71220273        1232.33499549842     2376.08
1.0	        0.00000         0.00000         0.0000              0.0000               0.0000


==> sections/examples/NumericalInvestigations/Pictures/TikZ/data/UnitCell.txt <==
1.0     9927.42398048	8646.60789288	4788.26701824   
2.0	    9108.91835551	8656.99650158	6731.0895173    
3.0	    8910.94772013	8656.99652079	7372.96550715   
4.0     8864.91008430   8685.00903862   7719.72798782   


==> sections/examples/NumericalInvestigations/Pictures/TikZ/graphs/UnitCells.tikz <==
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{axis}[
    /pgf/number format/.cd,
        1000 sep={}, 
        yticklabel style={
        	/pgf/number format/fixed,
        	/pgf/number format/precision=0,
        	/pgf/number format/fixed zerofill
        },
  ymin=2000, ymax=15000,
  xmin=1, xmax=4,
        xtick={1, 2, 3},
        xlabel={Unit cells, [-]},
        ylabel={$C_{1313}$, [MPa]},
    y label style={at={(axis description cs:-0.2,.5)},anchor=south},
    legend style={at={(0.5,-0.2)},legend columns=4,anchor=north},
        scaled y ticks=false,
               %mark size=2,
      ]
    \addplot +[line width = 1pt,unbounded coords=jump, red ] table[ x index = 0, y index = 1] {\graphDir/TikZ/data/UnitCell.txt};
    \addlegendentry{KUBC};
    \addplot +[line width = 1pt,unbounded coords=jump, black ] table[ x index = 0, y index = 2] {\graphDir/TikZ/data/UnitCell.txt};
    \addlegendentry{PBC};
    \addplot +[line width = 1pt,unbounded coords=jump, blue ] table[ x index = 0, y index = 3] {\graphDir/TikZ/data/UnitCell.txt};
    \addlegendentry{SUBC};
  \end{axis}

  \end{tikzpicture}


==> sections/examples/NumericalInvestigations/Pictures/TikZ/graphs/windowStudyC1111Porosity.tikz <==
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{axis}[
    /pgf/number format/.cd,
        1000 sep={}, 
        yticklabel style={
        	/pgf/number format/fixed,
        	/pgf/number format/precision=0,
        	/pgf/number format/fixed zerofill
        },
  ymin=0, ymax=80000,
  xmin=0, xmax=1.0,
        xtick={0.0, 0.2, 0.4, 0.6, 0.8, 1.0},
        xlabel={Porosity, [-]},
        ylabel={$C_{1313}$, MPa},
    y label style={at={(axis description cs:-0.2,.5)},anchor=south},
    legend style={at={(0.5,-0.2)},legend columns=3,anchor=north},
        scaled y ticks=false,
               %mark size=2,
      ]

    \addplot +[line width = 1pt,unbounded coords=jump, red ] table[ x index = 0, y index = 1] {\graphDir/TikZ/data/Porosity0Window.txt};
    \addlegendentry{KUBC};

    \addplot +[line width = 1pt,unbounded coords=jump, black ] table[ x index = 0, y index = 2] {\graphDir/TikZ/data/Porosity0Window.txt};
    \addlegendentry{PBC};

    \addplot +[line width = 1pt,unbounded coords=jump, blue ] table[ x index = 0, y index = 3] {\graphDir/TikZ/data/Porosity0Window.txt};
    \addlegendentry{SUBC};
    
    \addplot +[line width = 1pt,unbounded coords=jump, Plum ] table[ x index = 0, y index = 5] {\graphDir/TikZ/data/Porosity0Window.txt};
    \addlegendentry{Voigt bound};
    
    \addplot +[line width = 1pt,unbounded coords=jump, Green ] table[ x index = 0, y index = 4] {\graphDir/TikZ/data/Porosity0Window.txt};
    \addlegendentry{HS upper bound};

      
  \end{axis}

  \end{tikzpicture}


==> sections/numericalHomogenization/Pictures/normalDefinitions.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'normalDefinitions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{314.58321158bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.18895974)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./sections/numericalHomogenization/Pictures/normalDefinitions.pdf}}%
    \put(0.46,1.11167494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.55,0.85){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.57,0.58){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-n$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./sections/numericalHomogenization/Pictures/normalDefinitions.pdf}}%
    \put(0.30,0.61){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_v$}}}%
    \put(0.45,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_v$}}}%		
    \put(0.1,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_m$}}}%		
    \put(0.28,0.80){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_m$}}}%
    \put(0.05,1.07){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_m, \Gamma$}}}%
  \end{picture}%
\endgroup%

